MInfoVisQA: A Multilingual Benchmark for Information-Rich Visual Question Answering

Multimodal large language models (MLLMs) excel in vision-language tasks; yet, whether they maintain consistent understanding of information-rich visuals (InfoVis) when the surface language changes remains unclear. To quantify this capability, we introduce MInfoVisQA, a parallel benchmark with 8,960 QA configurations derived from 128 seed instances across 24 languages. We construct seed-matched, language-parallel visuals and QA pairs by disentangling numerical-structural data from text and programmatically synchronizing translated labels. We evaluate 25 MLLMs under two settings: Language-Aligned QA (LQA, matching visual-text languages) and Cross-Language QA (XQA, fixed QA language with varying visual languages). The results show that aggregate accuracy masks substantial robustness gaps: two models with comparable mean LQA accuracy (80.4\%) exhibit performance spreads of 7.8 and 20.3 percentage points across languages. Moreover, all 25 models score lower with non-English visuals under fixed English QA, underscoring the need for cross-language sensitivity metrics.

==> ASSET-SOURCES.txt <==
Original vector sources, retrieved 2026-10-13

MBZUAI: https://staticcdn.mbzuai.ac.ae/mbzuaiwpprd01/2026/02/MBZUAI-Primary-logos.zip
Official page: https://mbzuai.ac.ae/news-events/media-center
Archive member: RGB (for digital)/MBZUAI_Logo_EN_RGB/SVG/MBZUAI_Logo_EN_Navy_Blue_RGB.svg
assets/mbzuai.svg is byte-identical to the official archive member. The PDF conversion respects the SVG hidden Grid layer (display:none). Visible artwork, aspect ratio, and colors are preserved.

GitHub: https://github.githubassets.com/images/modules/logos_page/github-mark.zip
Archive member: github-mark/github-mark.svg

Hugging Face: https://huggingface.co/front/assets/huggingface_logo-noborder.svg

Project homepage icon: existing site/assets/mark.svg in the MInfoVisQA repository; copied without modification as assets/project.svg. This is the project's own vector icon, not a newly invented institutional logo.

Original SVGs and vector PDF derivatives are included. Third-party marks remain the property of their respective owners.

Layout reference: https://arxiv.org/pdf/2610.12233
Visual pattern: institutional header, tinted title/author/abstract card, resource buttons, single-column body, linked contents, appendix last. No reference-paper text or institutional branding is copied.

Additional author institutions (official original artwork), 2026-10-13:
gatech-color.png: https://www.gatech.edu/themes/custom/gatech/images/gatech-color_logo.png
utokyo-logo.png: https://www.u-tokyo.ac.jp/content/400235960.png
illinois.svg: https://cdn.brand.illinois.edu/wordmarks/formal/orange-and-blue.svg
Georgia Tech and UTokyo PNG files are original website assets, unchanged. UTokyo PDF embeds the original raster and trims only surrounding white margin. Illinois PDF is a vector conversion of the original SVG. No marks were generated or redrawn. Header order follows author affiliations 1–4.


==> FINAL-CHECK.txt <==
Final audit — 2026-10-13
Current paper and slide text contain no MVisInfoQA or standalone MVisQA historical naming.
Caption matches English/Japanese real example and 24-language, four-model LQA radar. Public resource links retained.
No bibliography files changed. Appendix five figures retain corrected MInfoVisQA naming.
README and provenance describe the current story figure. Historical drafts excluded from source ZIP.


==> READ-ME.txt <==
MInfoVisQA — public arXiv version
Compile main.tex using pdfLaTeX / latexmk. The compiled bibliography is references.tex, read directly by main.tex. Original .bib files and main.bbl are preserved unchanged; add future entries to references.tex.
Current title figure: img/minfovis_teaser.pdf.
Editable title figure: editable/MInfoVisQA-teaser-story-v6.pptx.
Story: same English question, GPT-5.6-Luna, English/Japanese visuals, recorded Winter/Autumn answers. Radar: 24-language LQA profiles of Gemini-3.8-Flash, GPT-5.6-Luna, Qwen3.5-9B and GPT-6-Astra.
Builder: design/pptx-build/build_story_v6.mjs. Requires @oai/artifact-tool and the build environment finalization helpers.
Case provenance: design/story/case-evidence.json. Original benchmark images are independent replaceable objects. Narrative source and radar evaluation protocols are distinguished in the caption.
References and A/B/C comparisons: editable/MInfoVisQA-story-reference-and-concepts-v2.pptx.
Appendix figures: img/error_case_1.pdf through error_case_5.pdf; editable/MInfoVisQA-appendix-error-cases.pptx. Name labels corrected to MInfoVisQA; other content preserved.
Original ACL project uses img/img1_mot.pdf; the Downloads copy uses that alias for this same title graphic.
Public GitHub, project and benchmark URLs remain on the cover. References precede the appendices.

Cover: four official institution logos arranged left to right. No contents page; Introduction begins on page 2.

Related Work is now a Chinese working draft in sec/2_rel.tex. Method-description citations and source footnotes are intentionally removed for author insertion; the existing comparison table retains its citations. CJKutf8 is required for pdfLaTeX. Bibliography files and references.tex were not edited in this revision.

Detailed Chinese research review moved to sec/app_research_review.tex at the end of the appendices, label app:research-review. Main Related Work is a concise Chinese summary with a final appendix cross-reference.

2026-10-13 user-authorized bibliography update: appended the 11 user-verified BibTeX entries verbatim to custom.bib. Existing entries and other bibliography files preserved. Citation placement and references.tex unchanged.

Current revision: main Related Work restored from the original English backup, excluding the requested deleted opening sentence. Final English sentence links Appendix app:research-review. Expanded Chinese review and all 11 added works remain in the appendix; bibliography untouched in this revision.


==> VALIDATION.txt <==
Story teaser — 2026-10-13
42-page paper; figure and caption both on page 1. No LaTeX warnings or overfull boxes.
All bibliography files match the previous source package byte-for-byte; that package was previously checked against the uploaded ZIP. The original Downloads ZIP is no longer present at final verification.
Verified English/Japanese example: same seed, prompt hash, run key, question; image hashes match requests; source numeric DATA identical; decisions match frozen evaluation.
Four selected radar series (96 language scores) checked against tables/1_main.tex. Each legend mean is computed across 24 languages. LQA protocol labeled separately from English-question example.
Two current PPTX files passed package integrity, geometry, native chart/workbook, font policy and first-party Artifact Tool import checks.
Visual checks used LibreOffice PDF rendering; native Microsoft PowerPoint execution was not tested.
Final figure and actual paper cover inspected. Question, outcomes and radar labels readable; source chart annotations remain small at paper size and are available in full resolution separately.
Prior paper, TeX and teaser preserved in design/story/backup.

Four official institution logos aligned in one row; redundant upper-right labels removed. Contents page removed; Introduction starts on page 2.

Related Work expanded into chart QA, table QA, visual table QA and multilingual visual understanding. Fifteen primary-source references added through references.tex; 48 cited entries total. GPT-6-Astra is first in the radar legend (24-language mean 82.8%).

MMCQA/MMCultureQA addition: cited OASIS (official recommended reference), linked official shared task and dataset; no unpublished task paper invented. Bibliography hashes rechecked.

Chinese Related Work revision: compiled 42-page PDF, Chinese glyphs visually checked; no overfull boxes or missing citations. CJK bold uses a fallback font and LaTeX adjusts one h float to ht. All bibliography file hashes unchanged.

Appendix research review compiled; main-text cross-reference resolved. Specified Early work/OCR/edited text/GUI paragraph absent from active manuscript. Original backup retained separately.

Added all 11 user-supplied works to appendix K.3/K.4 in Chinese; BibTeX keys stored in source comments only. No bibliography edits, unresolved references or overfull boxes.

2026-10-13 user-authorized bibliography update: appended the 11 user-verified BibTeX entries verbatim to custom.bib. Existing entries and other bibliography files preserved. Citation placement and references.tex unchanged.

Current revision: main Related Work restored from the original English backup, excluding the requested deleted opening sentence. Final English sentence links Appendix app:research-review. Expanded Chinese review and all 11 added works remain in the appendix; bibliography untouched in this revision.


==> anthology.bib.txt <==
For citing papers in the ACL Anthology, we provide a single consolidated
BibTeX file containing all of its papers. The bibkeys in these papers are
designed to be semantic in nature: {names}-{year}-{words}, where
- `names` is the concatenated last names of the authors when there is just
  one or two authors, or `lastname-etal` for 3+
- `year` is the four-digit year
- `words` is the first significant word in the title, or more, if necessary,
  to preserve uniqueness

For example, https://aclanthology.org/N04-1035 can be cited as \cite{galley-etal-2004-whats}.

The consolidated file can be downloaded from here:
- https://aclanthology.org/anthology.bib

Unfortunately, as of 2024 or so, this file is now larger than 50 MB, which is Overleaf's
bib file size limit. Consequently, the Anthology shards the file automatically into
49 MB shards.

There are currently (2025) two files:
- https://aclanthology.org/anthology-1.bib
- https://aclanthology.org/anthology-2.bib

You can download these directly from Overleaf from New File -> From External URL,
and then adding them to the \bibliography line in acl_latex.tex:

    \bibliography{custom,anthology-1,anthology-2}


==> assets/institution-logo-sources.json <==
{
  "gatech-color.png": {
    "url": "https://www.gatech.edu/themes/custom/gatech/images/gatech-color_logo.png",
    "sha256": "83b1c80b03c1777708ff0047496bb2f687edac4e310422d78ab436b9a1137f7b"
  },
  "utokyo-logo.png": {
    "url": "https://www.u-tokyo.ac.jp/content/400235960.png",
    "sha256": "f8718a0daecd86f1934637556b98265a2bf6006ea0cd9cfd3b76c197ece9caff"
  },
  "illinois.svg": {
    "url": "https://cdn.brand.illinois.edu/wordmarks/formal/orange-and-blue.svg",
    "sha256": "9e6f32552881d7a138b40b59fd93b4d68235bf2b434128bc50ff82f3c35ab896"
  }
}

==> design/FIGURE-STYLE.txt <==
Current figure: editable/MInfoVisQA-teaser-story-v6.pptx. Comic Sans MS headings; Times New Roman labels. Navy #154677, teal #327D83, muted red #B95E54. Native Office radar and editable text/arrows; two independent original benchmark images. Shared 0–100% radial scale.


==> design/PROVENANCE.txt <==
Story teaser — 2026-10-13
See story/case-evidence.json for exact record IDs, source hashes and prompt/run identifiers. Images unchanged. Radar uses design/teaser-data.json derived from tables/1_main.tex. Four native chart series: Gemini-3.8-Flash, GPT-5.6-Luna, Qwen3.5-9B and GPT-6-Astra. Each curve uses all 24 local LQA values. Legend means are arithmetic averages across languages.
Five layout references and figure numbers are in story/shortlist.json. No reference artwork is used in the final teaser. Official logos remain as documented in ASSET-SOURCES.txt.
Editable source: editable/MInfoVisQA-teaser-story-v6.pptx. Font families: Comic Sans MS, Times New Roman.


==> design/story/case-evidence.json <==
{
  "case_id": "32a59a1788ab3cc9f351",
  "source": "ChartQAPro benchmark sample (not a layout reference)",
  "records": [
    {
      "language": "en",
      "id": "variant_bd61ed99e0c3e78a4206e686958d3b034e50e5aeeda25210d2d526ee3135bc4c",
      "question": "On average, which season records the highest number of breakups?\nPlease answer in English.",
      "reference": "Winter",
      "prediction": "Winter",
      "correct": 1,
      "image_sha256": "fa6dcac87f992ac0ad5c84d9fbcfc9bb3899edc9de2a5c7d93e6667bdb1430f4",
      "request_file": "/Users/arnodorian/Documents/ChatGPT/MVisQA/data/evaluation/gpt56_luna_v5_20260918/requests/variant_bd61ed99e0c3e78a4206e686958d3b034e50e5aeeda25210d2d526ee3135bc4c.json",
      "run_key": "9905c38ef5eb9dfbd0c13924accea668b3089822e5ae5639ead8af1dfead25cb",
      "model": "gpt-5.6-luna",
      "prompt_sha256": "57a0dbdc84ed6e4b1fdd9f5b83f0bfa0029f149eebfe25ed790d0f0ade7b6cae"
    },
    {
      "language": "ja",
      "id": "variant_73149ecc357d4d2b6181b5aa5966a467b964e01c567a3ce93f7d0979f457fc3f",
      "question": "On average, which season records the highest number of breakups?\nPlease answer in English.",
      "reference": "Winter",
      "prediction": "Autumn",
      "correct": 0,
      "image_sha256": "603485cee2fcc1cb0bf67af80a1c711b76ebd68b65c308442d3a9002f4c2d4dc",
      "request_file": "/Users/arnodorian/Documents/ChatGPT/MVisQA/data/evaluation/gpt56_luna_v5_20260918/requests/variant_73149ecc357d4d2b6181b5aa5966a467b964e01c567a3ce93f7d0979f457fc3f.json",
      "run_key": "9905c38ef5eb9dfbd0c13924accea668b3089822e5ae5639ead8af1dfead25cb",
      "model": "gpt-5.6-luna",
      "prompt_sha256": "57a0dbdc84ed6e4b1fdd9f5b83f0bfa0029f149eebfe25ed790d0f0ade7b6cae"
    }
  ],
  "numeric_data_identical": true,
  "seasonal_data_check": {
    "assumption": "Northern Hemisphere meteorological seasons; equally spaced source curve samples within month boundaries",
    "Winter": 85.48,
    "Spring": 81.62,
    "Summer": 50.294117647058826,
    "Autumn": 74.5
  },
  "scope": "Illustrative observed pair from one recorded run; not a claim of deterministic behavior or a general language ranking."
}

==> design/story/shortlist.json <==
[
  {
    "id": "2608.19739",
    "title": "Q-Guide",
    "figure": "Figure 1",
    "page": 1,
    "borrow": "One shared question, two visible outcomes.",
    "avoid": "Borrow the shared prompt and short answers; omit agent tools and dense annotations.",
    "url": "https://www.alphaxiv.org/abs/2608.19739"
  },
  {
    "id": "2511.08409",
    "title": "Faithful-First",
    "figure": "Figure 1",
    "page": 2,
    "borrow": "A concrete picture makes a model mistake inspectable.",
    "avoid": "Borrow evidence-to-answer placement; omit reasoning paragraphs.",
    "url": "https://www.alphaxiv.org/abs/2511.08409"
  },
  {
    "id": "2505.18842",
    "title": "v1: Learning to Point",
    "figure": "Figure 1",
    "page": 2,
    "borrow": "Connect a visual region to the claim that uses it.",
    "avoid": "Borrow a restrained evidence inset; do not fabricate the model reasoning trace.",
    "url": "https://www.alphaxiv.org/abs/2505.18842"
  },
  {
    "id": "2606.12830",
    "title": "PERIA",
    "figure": "Figure 1",
    "page": 2,
    "borrow": "The same scene anchors contrasting processing paths.",
    "avoid": "Borrow the narrative direction; omit multiple nested workflow boxes.",
    "url": "https://www.alphaxiv.org/abs/2606.12830"
  },
  {
    "id": "2309.16609",
    "title": "Qwen Technical Report",
    "figure": "Figure 2",
    "page": 5,
    "borrow": "Fine grid and a few curves make a radar legible.",
    "avoid": "Keep the light grid; use one shared 0\u2013100% scale for our language axes.",
    "url": "https://www.alphaxiv.org/abs/2309.16609"
  }
]

==> design/table2-averages.json <==
{
  "GPT-6-Astra": {
    "XQA_AVG": "81.4",
    "EN_IT_AVG": "83.5",
    "NL_TE_AVG": "82.1",
    "LQA24_AVG": "82.8",
    "Overall_AVG": "81.9"
  },
  "Gemini-3.8-Flash": {
    "XQA_AVG": "79.7",
    "EN_IT_AVG": "81.3",
    "NL_TE_AVG": "79.5",
    "LQA24_AVG": "80.4",
    "Overall_AVG": "79.9"
  },
  "GPT-5.6-Sol": {
    "XQA_AVG": "78.1",
    "EN_IT_AVG": "79.7",
    "NL_TE_AVG": "77.7",
    "LQA24_AVG": "78.7",
    "Overall_AVG": "78.3"
  },
  "GPT-5.6-Luna": {
    "XQA_AVG": "73.5",
    "EN_IT_AVG": "76.2",
    "NL_TE_AVG": "73.5",
    "LQA24_AVG": "74.9",
    "Overall_AVG": "74.0"
  },
  "GPT-5.5": {
    "XQA_AVG": "73.7",
    "EN_IT_AVG": "76.8",
    "NL_TE_AVG": "72.7",
    "LQA24_AVG": "74.7",
    "Overall_AVG": "74.0"
  },
  "Kimi-K3": {
    "XQA_AVG": "78.6",
    "EN_IT_AVG": "81.3",
    "NL_TE_AVG": "79.6",
    "LQA24_AVG": "80.4",
    "Overall_AVG": "79.2"
  },
  "Vision-OPD-9B": {
    "XQA_AVG": "65.8",
    "EN_IT_AVG": "70.1",
    "NL_TE_AVG": "65.2",
    "LQA24_AVG": "67.7",
    "Overall_AVG": "66.4"
  },
  "Qwen3.8-Flash-Next": {
    "XQA_AVG": "61.9",
    "EN_IT_AVG": "70.4",
    "NL_TE_AVG": "64.5",
    "LQA24_AVG": "67.5",
    "Overall_AVG": "63.8"
  },
  "MiniMax-M3": {
    "XQA_AVG": "62.0",
    "EN_IT_AVG": "67.6",
    "NL_TE_AVG": "62.2",
    "LQA24_AVG": "64.9",
    "Overall_AVG": "63.0"
  },
  "Vision-OPD-4B": {
    "XQA_AVG": "60.2",
    "EN_IT_AVG": "67.6",
    "NL_TE_AVG": "57.4",
    "LQA24_AVG": "62.5",
    "Overall_AVG": "61.0"
  },
  "Qwen3.5-397B-A17B": {
    "XQA_AVG": "54.7",
    "EN_IT_AVG": "65.9",
    "NL_TE_AVG": "62.4",
    "LQA24_AVG": "64.1",
    "Overall_AVG": "57.9"
  },
  "Qwen3.5-122B-A10B": {
    "XQA_AVG": "49.9",
    "EN_IT_AVG": "61.1",
    "NL_TE_AVG": "55.7",
    "LQA24_AVG": "58.4",
    "Overall_AVG": "52.8"
  },
  "DeepSeek-V4.1-Flash": {
    "XQA_AVG": "50.5",
    "EN_IT_AVG": "57.1",
    "NL_TE_AVG": "51.6",
    "LQA24_AVG": "54.3",
    "Overall_AVG": "51.8"
  },
  "ZwZ-8B": {
    "XQA_AVG": "50.7",
    "EN_IT_AVG": "56.5",
    "NL_TE_AVG": "46.7",
    "LQA24_AVG": "51.6",
    "Overall_AVG": "51.0"
  },
  "Qwen3.6-27B": {
    "XQA_AVG": "48.2",
    "EN_IT_AVG": "59.6",
    "NL_TE_AVG": "53.5",
    "LQA24_AVG": "56.6",
    "Overall_AVG": "51.0"
  },
  "Qwen3.8-27B": {
    "XQA_AVG": "48.0",
    "EN_IT_AVG": "58.7",
    "NL_TE_AVG": "52.0",
    "LQA24_AVG": "55.3",
    "Overall_AVG": "50.5"
  },
  "Qwen3.6-35B-A3B": {
    "XQA_AVG": "46.9",
    "EN_IT_AVG": "56.3",
    "NL_TE_AVG": "51.6",
    "LQA24_AVG": "54.0",
    "Overall_AVG": "49.3"
  },
  "Qwen3.5-9B": {
    "XQA_AVG": "42.9",
    "EN_IT_AVG": "53.0",
    "NL_TE_AVG": "47.9",
    "LQA24_AVG": "50.4",
    "Overall_AVG": "45.5"
  },
  "ZwZ-4B": {
    "XQA_AVG": "41.8",
    "EN_IT_AVG": "51.6",
    "NL_TE_AVG": "41.5",
    "LQA24_AVG": "46.6",
    "Overall_AVG": "43.4"
  },
  "Qwen3.5-4B": {
    "XQA_AVG": "40.0",
    "EN_IT_AVG": "49.4",
    "NL_TE_AVG": "44.6",
    "LQA24_AVG": "47.0",
    "Overall_AVG": "42.4"
  },
  "Qwen3.5-2B": {
    "XQA_AVG": "30.2",
    "EN_IT_AVG": "38.9",
    "NL_TE_AVG": "32.8",
    "LQA24_AVG": "35.8",
    "Overall_AVG": "32.1"
  },
  "Chart-R1": {
    "XQA_AVG": "39.4",
    "EN_IT_AVG": "54.9",
    "NL_TE_AVG": "43.7",
    "LQA24_AVG": "49.3",
    "Overall_AVG": "42.8"
  },
  "ChartSketcher-72B": {
    "XQA_AVG": "36.5",
    "EN_IT_AVG": "40.6",
    "NL_TE_AVG": "32.9",
    "LQA24_AVG": "36.8",
    "Overall_AVG": "36.6"
  },
  "ChartVerse-8B": {
    "XQA_AVG": "16.8",
    "EN_IT_AVG": "27.2",
    "NL_TE_AVG": "18.8",
    "LQA24_AVG": "23.0",
    "Overall_AVG": "18.9"
  },
  "ChartVerse-4B": {
    "XQA_AVG": "7.9",
    "EN_IT_AVG": "15.4",
    "NL_TE_AVG": "11.2",
    "LQA24_AVG": "13.3",
    "Overall_AVG": "9.7"
  }
}

==> design/teaser-data.json <==
{
  "source": "tables/1_main.tex; values rounded to 0.1% in the manuscript",
  "delta_definition": "XQA-EN minus LQA-EN, percentage points; averages over the other 23 visual languages vs English visual, with English QA fixed",
  "languages": [
    "EN",
    "ZH",
    "JA",
    "KO",
    "FR",
    "DE",
    "ES",
    "PT",
    "RU",
    "AR",
    "HI",
    "IT",
    "NL",
    "PL",
    "TR",
    "VI",
    "ID",
    "TH",
    "SW",
    "FA",
    "UR",
    "BN",
    "TA",
    "TE"
  ],
  "models": [
    {
      "model": "GPT-6-Astra",
      "lqa": [
        86.7,
        85.2,
        83.6,
        84.4,
        82.8,
        84.4,
        82.8,
        82.0,
        84.4,
        82.0,
        79.7,
        84.4,
        84.4,
        83.6,
        82.0,
        83.6,
        82.0,
        81.2,
        85.2,
        82.8,
        79.7,
        82.0,
        81.2,
        77.3
      ],
      "lqa_mean": 82.80833333333334,
      "lqa_range": 9.400000000000006,
      "xqa_en": 82.5,
      "english_visual": 86.7,
      "delta": -4.2
    },
    {
      "model": "Gemini-3.8-Flash",
      "lqa": [
        82.8,
        78.1,
        80.5,
        82.8,
        83.6,
        79.7,
        80.5,
        80.5,
        84.4,
        78.1,
        82.8,
        81.2,
        81.2,
        78.1,
        79.7,
        84.4,
        80.5,
        79.7,
        78.9,
        79.7,
        77.3,
        80.5,
        76.6,
        77.3
      ],
      "lqa_mean": 80.37083333333334,
      "lqa_range": 7.800000000000011,
      "xqa_en": 81.3,
      "english_visual": 82.8,
      "delta": -1.5
    },
    {
      "model": "GPT-5.6-Sol",
      "lqa": [
        81.2,
        79.7,
        81.2,
        78.1,
        81.2,
        80.5,
        80.5,
        78.1,
        78.9,
        78.1,
        80.5,
        78.1,
        80.5,
        80.5,
        79.7,
        78.9,
        78.9,
        77.3,
        78.9,
        78.1,
        77.3,
        78.1,
        74.2,
        70.3
      ],
      "lqa_mean": 78.7,
      "lqa_range": 10.900000000000006,
      "xqa_en": 78.7,
      "english_visual": 81.2,
      "delta": -2.5
    },
    {
      "model": "GPT-5.6-Luna",
      "lqa": [
        79.7,
        74.2,
        74.2,
        76.6,
        76.6,
        78.1,
        75.8,
        77.3,
        75.0,
        75.8,
        74.2,
        77.3,
        77.3,
        81.2,
        77.3,
        80.5,
        77.3,
        73.4,
        75.8,
        72.7,
        69.5,
        70.3,
        73.4,
        53.1
      ],
      "lqa_mean": 74.85833333333333,
      "lqa_range": 28.1,
      "xqa_en": 73.3,
      "english_visual": 79.7,
      "delta": -6.4
    },
    {
      "model": "GPT-5.5",
      "lqa": [
        79.7,
        73.4,
        77.3,
        79.7,
        78.9,
        75.0,
        74.2,
        76.6,
        78.1,
        75.0,
        74.2,
        78.9,
        74.2,
        77.3,
        75.8,
        80.5,
        75.0,
        71.1,
        74.2,
        73.4,
        70.3,
        70.3,
        68.8,
        61.7
      ],
      "lqa_mean": 74.73333333333333,
      "lqa_range": 18.799999999999997,
      "xqa_en": 75.5,
      "english_visual": 79.7,
      "delta": -4.2
    },
    {
      "model": "Kimi-K3",
      "lqa": [
        83.6,
        81.2,
        82.8,
        82.8,
        78.9,
        78.9,
        78.1,
        79.7,
        82.8,
        83.6,
        81.2,
        82.0,
        80.5,
        82.8,
        81.2,
        84.4,
        81.2,
        82.0,
        84.4,
        81.2,
        78.9,
        78.1,
        75.8,
        64.1
      ],
      "lqa_mean": 80.425,
      "lqa_range": 20.30000000000001,
      "xqa_en": 79.9,
      "english_visual": 83.6,
      "delta": -3.7
    },
    {
      "model": "Vision-OPD-9B",
      "lqa": [
        78.1,
        75.8,
        68.0,
        68.0,
        64.8,
        75.0,
        69.5,
        73.4,
        68.0,
        64.1,
        65.6,
        71.1,
        71.9,
        71.1,
        71.9,
        72.7,
        73.4,
        68.8,
        66.4,
        64.1,
        58.6,
        66.4,
        57.0,
        40.6
      ],
      "lqa_mean": 67.67916666666666,
      "lqa_range": 37.49999999999999,
      "xqa_en": 64.7,
      "english_visual": 78.1,
      "delta": -13.4
    },
    {
      "model": "Qwen3.8-Flash-Next",
      "lqa": [
        74.2,
        71.9,
        70.3,
        68.8,
        71.1,
        70.3,
        73.4,
        67.2,
        74.2,
        63.3,
        66.4,
        74.2,
        71.9,
        64.1,
        73.4,
        77.3,
        71.9,
        62.5,
        68.8,
        60.2,
        59.4,
        66.4,
        51.6,
        46.9
      ],
      "lqa_mean": 67.4875,
      "lqa_range": 30.4,
      "xqa_en": 64.3,
      "english_visual": 74.2,
      "delta": -9.9
    },
    {
      "model": "MiniMax-M3",
      "lqa": [
        77.3,
        67.2,
        64.1,
        63.3,
        68.0,
        71.1,
        71.9,
        69.5,
        69.5,
        60.9,
        57.8,
        71.1,
        68.8,
        72.7,
        70.3,
        69.5,
        71.9,
        59.4,
        66.4,
        59.4,
        57.0,
        52.3,
        51.6,
        46.9
      ],
      "lqa_mean": 64.91250000000001,
      "lqa_range": 30.4,
      "xqa_en": 62.5,
      "english_visual": 77.3,
      "delta": -14.8
    },
    {
      "model": "Vision-OPD-4B",
      "lqa": [
        73.4,
        75.0,
        61.7,
        65.6,
        64.1,
        71.1,
        71.1,
        69.5,
        66.4,
        58.6,
        61.7,
        72.7,
        68.8,
        62.5,
        63.3,
        69.5,
        71.9,
        59.4,
        52.3,
        55.5,
        51.6,
        50.0,
        45.3,
        39.1
      ],
      "lqa_mean": 62.50416666666666,
      "lqa_range": 35.9,
      "xqa_en": 62.4,
      "english_visual": 73.4,
      "delta": -11.0
    },
    {
      "model": "Qwen3.5-397B-A17B",
      "lqa": [
        67.2,
        66.4,
        68.0,
        64.1,
        66.4,
        64.1,
        66.4,
        64.8,
        68.8,
        64.1,
        65.6,
        64.8,
        66.4,
        60.9,
        64.8,
        64.8,
        64.1,
        64.1,
        64.1,
        64.1,
        64.8,
        66.4,
        57.0,
        46.9
      ],
      "lqa_mean": 64.12916666666666,
      "lqa_range": 21.9,
      "xqa_en": 54.2,
      "english_visual": 67.2,
      "delta": -13.0
    },
    {
      "model": "Qwen3.5-122B-A10B",
      "lqa": [
        65.6,
        63.3,
        59.4,
        54.7,
        60.9,
        60.9,
        62.5,
        63.3,
        62.5,
        57.8,
        57.8,
        64.1,
        61.7,
        60.9,
        59.4,
        59.4,
        60.9,
        59.4,
        57.8,
        53.1,
        46.1,
        59.4,
        50.8,
        39.8
      ],
      "lqa_mean": 58.395833333333336,
      "lqa_range": 25.799999999999997,
      "xqa_en": 50.4,
      "english_visual": 65.6,
      "delta": -15.2
    },
    {
      "model": "DeepSeek-V4.1-Flash",
      "lqa": [
        59.4,
        51.6,
        52.3,
        52.3,
        59.4,
        59.4,
        62.5,
        62.5,
        54.7,
        52.3,
        56.2,
        62.5,
        57.0,
        57.8,
        56.2,
        59.4,
        57.8,
        48.4,
        50.8,
        51.6,
        44.5,
        44.5,
        46.1,
        44.5
      ],
      "lqa_mean": 54.32083333333333,
      "lqa_range": 18.0,
      "xqa_en": 52.9,
      "english_visual": 59.4,
      "delta": -6.5
    },
    {
      "model": "ZwZ-8B",
      "lqa": [
        61.7,
        59.4,
        56.2,
        56.2,
        56.2,
        57.8,
        58.6,
        59.4,
        55.5,
        42.2,
        52.3,
        62.5,
        59.4,
        56.2,
        54.7,
        57.8,
        57.0,
        50.8,
        37.5,
        42.2,
        40.6,
        48.4,
        33.6,
        22.7
      ],
      "lqa_mean": 51.62083333333334,
      "lqa_range": 39.8,
      "xqa_en": 51.5,
      "english_visual": 61.7,
      "delta": -10.2
    },
    {
      "model": "Qwen3.6-27B",
      "lqa": [
        60.9,
        57.8,
        57.8,
        54.7,
        62.5,
        63.3,
        56.2,
        64.1,
        58.6,
        57.8,
        58.6,
        63.3,
        57.8,
        56.2,
        62.5,
        59.4,
        62.5,
        54.7,
        60.2,
        50.8,
        53.1,
        56.2,
        39.1,
        29.7
      ],
      "lqa_mean": 56.574999999999996,
      "lqa_range": 34.39999999999999,
      "xqa_en": 48.2,
      "english_visual": 60.9,
      "delta": -12.7
    },
    {
      "model": "Qwen3.8-27B",
      "lqa": [
        64.1,
        60.9,
        57.8,
        52.3,
        60.9,
        60.9,
        53.9,
        55.5,
        60.2,
        59.4,
        57.8,
        60.2,
        60.2,
        58.6,
        60.9,
        61.7,
        57.8,
        50.8,
        53.1,
        56.2,
        53.9,
        51.6,
        30.5,
        28.1
      ],
      "lqa_mean": 55.30416666666667,
      "lqa_range": 35.99999999999999,
      "xqa_en": 50.4,
      "english_visual": 64.1,
      "delta": -13.7
    },
    {
      "model": "Qwen3.6-35B-A3B",
      "lqa": [
        61.7,
        55.5,
        51.6,
        50.8,
        57.0,
        56.2,
        57.0,
        60.9,
        62.5,
        53.9,
        52.3,
        56.2,
        57.0,
        58.6,
        52.3,
        57.0,
        53.9,
        51.6,
        54.7,
        52.3,
        45.3,
        53.9,
        46.1,
        36.7
      ],
      "lqa_mean": 53.958333333333336,
      "lqa_range": 25.799999999999997,
      "xqa_en": 47.2,
      "english_visual": 61.7,
      "delta": -14.5
    },
    {
      "model": "Qwen3.5-9B",
      "lqa": [
        57.8,
        52.3,
        51.6,
        50.0,
        53.9,
        56.2,
        54.7,
        52.3,
        53.1,
        50.0,
        49.2,
        54.7,
        60.2,
        54.7,
        53.1,
        51.6,
        53.9,
        44.5,
        46.9,
        47.7,
        38.3,
        49.2,
        46.1,
        28.1
      ],
      "lqa_mean": 50.42083333333333,
      "lqa_range": 32.1,
      "xqa_en": 43.9,
      "english_visual": 57.8,
      "delta": -13.9
    },
    {
      "model": "ZwZ-4B",
      "lqa": [
        57.0,
        60.9,
        49.2,
        46.9,
        57.0,
        53.9,
        52.3,
        53.9,
        48.4,
        40.6,
        41.4,
        57.8,
        48.4,
        53.1,
        53.1,
        49.2,
        53.1,
        41.4,
        33.6,
        45.3,
        35.9,
        39.1,
        24.2,
        21.9
      ],
      "lqa_mean": 46.56666666666666,
      "lqa_range": 39.0,
      "xqa_en": 40.8,
      "english_visual": 57.0,
      "delta": -16.2
    },
    {
      "model": "Qwen3.5-4B",
      "lqa": [
        53.9,
        53.9,
        47.7,
        45.3,
        48.4,
        47.7,
        51.6,
        50.8,
        47.7,
        46.9,
        46.1,
        53.1,
        57.0,
        46.9,
        50.0,
        47.7,
        50.8,
        36.7,
        46.1,
        43.0,
        43.0,
        43.8,
        36.7,
        33.6
      ],
      "lqa_mean": 47.01666666666667,
      "lqa_range": 23.4,
      "xqa_en": 40.9,
      "english_visual": 53.9,
      "delta": -13.0
    },
    {
      "model": "Qwen3.5-2B",
      "lqa": [
        46.9,
        46.1,
        31.2,
        35.9,
        42.2,
        38.3,
        40.6,
        35.9,
        39.8,
        31.2,
        37.5,
        40.6,
        41.4,
        39.8,
        35.9,
        37.5,
        38.3,
        29.7,
        25.0,
        33.6,
        25.0,
        35.9,
        30.5,
        21.1
      ],
      "lqa_mean": 35.829166666666666,
      "lqa_range": 25.799999999999997,
      "xqa_en": 29.9,
      "english_visual": 46.9,
      "delta": -17.0
    },
    {
      "model": "Chart-R1",
      "lqa": [
        58.6,
        51.6,
        54.7,
        57.8,
        57.0,
        58.6,
        57.8,
        56.2,
        50.8,
        53.1,
        46.9,
        55.5,
        52.3,
        53.9,
        51.6,
        50.0,
        50.0,
        48.4,
        35.2,
        45.3,
        44.5,
        39.8,
        28.9,
        24.2
      ],
      "lqa_mean": 49.27916666666667,
      "lqa_range": 34.400000000000006,
      "xqa_en": 40.8,
      "english_visual": 58.6,
      "delta": -17.8
    },
    {
      "model": "ChartSketcher-72B",
      "lqa": [
        49.2,
        46.1,
        41.4,
        35.9,
        44.5,
        40.6,
        39.1,
        40.6,
        43.8,
        28.9,
        36.7,
        40.6,
        45.3,
        41.4,
        51.6,
        39.1,
        46.9,
        23.4,
        28.1,
        32.8,
        28.9,
        33.6,
        11.7,
        12.5
      ],
      "lqa_mean": 36.77916666666667,
      "lqa_range": 39.900000000000006,
      "xqa_en": 37.0,
      "english_visual": 49.2,
      "delta": -12.2
    },
    {
      "model": "ChartVerse-8B",
      "lqa": [
        35.2,
        32.0,
        35.2,
        14.8,
        30.5,
        36.7,
        32.8,
        25.8,
        21.9,
        20.3,
        5.5,
        35.9,
        29.7,
        36.7,
        24.2,
        21.9,
        40.6,
        13.3,
        15.6,
        14.1,
        7.8,
        7.8,
        8.6,
        5.5
      ],
      "lqa_mean": 23.016666666666666,
      "lqa_range": 35.1,
      "xqa_en": 16.8,
      "english_visual": 35.2,
      "delta": -18.4
    },
    {
      "model": "ChartVerse-4B",
      "lqa": [
        19.5,
        13.3,
        16.4,
        10.2,
        20.3,
        10.9,
        18.8,
        23.4,
        7.8,
        13.3,
        11.7,
        19.5,
        13.3,
        18.0,
        26.6,
        12.5,
        18.0,
        4.7,
        5.5,
        14.1,
        7.8,
        6.2,
        2.3,
        5.5
      ],
      "lqa_mean": 13.316666666666668,
      "lqa_range": 24.3,
      "xqa_en": 8.4,
      "english_visual": 19.5,
      "delta": -11.1
    }
  ],
  "rose": {
    "statistic": "unweighted macro-average of the 25 table LQA accuracies for each language",
    "values": {
      "EN": 64.616,
      "ZH": 61.312,
      "JA": 58.968,
      "KO": 57.28,
      "FR": 61.083999999999996,
      "DE": 61.184,
      "ES": 60.903999999999996,
      "PT": 60.928000000000004,
      "RU": 59.912,
      "AR": 55.652,
      "HI": 55.988,
      "IT": 62.492,
      "NL": 61.06399999999999,
      "PL": 60.303999999999995,
      "TR": 60.46,
      "VI": 60.412,
      "ID": 61.184,
      "TH": 53.468,
      "SW": 53.82,
      "FA": 54.132,
      "UR": 50.364,
      "BN": 53.208,
      "TA": 45.908,
      "TE": 39.124
    },
    "encoding": "equal-angle annular sectors; colored area proportional to 0\u2013100% accuracy",
    "inner_radius": 20,
    "full_scale_radius": 94
  }
}

==> research/related-work/bib-hashes-before.json <==
{"custom.bib": "6edf3f73dfc4362c8e74407a7a42292838a7af7ad87849ce01bce858768e598e", "anthology.bib.txt": "2b78d2d9aeda62e14c4e46099e8225b5fc116387d8e0a54aad776485e249ceff"}

==> research/related-work/new-sources.json <==
[
  {
    "key": "rw_finqa",
    "url": "https://aclanthology.org/2021.emnlp-main.300/",
    "metadata": {
      "citation_title": [
        "FinQA: A Dataset of Numerical Reasoning over Financial Data"
      ],
      "citation_author": [
        "Zhiyu Chen",
        "Wenhu Chen",
        "Charese Smiley",
        "Sameena Shah",
        "Iana Borova",
        "Dylan Langdon",
        "Reema Moussa",
        "Matt Beane",
        "Ting-Hao Huang",
        "Bryan R. Routledge",
        "William Yang Wang"
      ],
      "citation_conference_title": [
        "Proceedings of the 2021 Conference on Empirical Methods in Natural Language Processing"
      ],
      "citation_publication_date": [
        "2021/11"
      ],
      "citation_pdf_url": [
        "https://aclanthology.org/2021.emnlp-main.300.pdf"
      ],
      "citation_firstpage": [
        "3697"
      ],
      "citation_lastpage": [
        "3711"
      ],
      "citation_doi": [
        "10.18653/v1/2021.emnlp-main.300"
      ]
    },
    "abstract": "The sheer volume of financial statements makes it difficult for humans to access and analyze a business’s financials. Robust numerical reasoning likewise faces unique challenges in this domain. In this work, we focus on answering deep questions over financial data, aiming to automate the analysis of a large corpus of financial documents. In contrast to existing tasks on general domain, the finance domain includes complex numerical reasoning and understanding of heterogeneous representations. To facilitate analytical progress, we propose a new large-scale dataset, FinQA, with Question-Answering pairs over Financial reports, written by financial experts. We also annotate the gold reasoning programs to ensure full explainability. We further introduce baselines and conduct comprehensive experiments in our dataset. The results demonstrate that popular, large, pre-trained models fall far short of expert humans in acquiring finance knowledge and in complex multi-step numerical reasoning on that knowledge. Our dataset – the first of its kind – should therefore enable significant, new community research into complex application domains. The dataset and code are publicly available at https://github.com/czyssrs/FinQA . "
  },
  {
    "key": "rw_tatqa",
    "url": "https://aclanthology.org/2021.acl-long.254/",
    "metadata": {
      "citation_title": [
        "TAT-QA: A Question Answering Benchmark on a Hybrid of Tabular and Textual Content in Finance"
      ],
      "citation_author": [
        "Fengbin Zhu",
        "Wenqiang Lei",
        "Youcheng Huang",
        "Chao Wang",
        "Shuo Zhang",
        "Jiancheng Lv",
        "Fuli Feng",
        "Tat-Seng Chua"
      ],
      "citation_conference_title": [
        "Proceedings of the 59th Annual Meeting of the Association for Computational Linguistics and the 11th International Joint Conference on Natural Language Processing (Volume 1: Long Papers)"
      ],
      "citation_publication_date": [
        "2021/8"
      ],
      "citation_pdf_url": [
        "https://aclanthology.org/2021.acl-long.254.pdf"
      ],
      "citation_firstpage": [
        "3277"
      ],
      "citation_lastpage": [
        "3287"
      ],
      "citation_doi": [
        "10.18653/v1/2021.acl-long.254"
      ]
    },
    "abstract": "Hybrid data combining both tabular and textual content (e.g., financial reports) are quite pervasive in the real world. However, Question Answering (QA) over such hybrid data is largely neglected in existing research. In this work, we extract samples from real financial reports to build a new large-scale QA dataset containing both Tabular And Textual data, named TAT-QA, where numerical reasoning is usually required to infer the answer, such as addition, subtraction, multiplication, division, counting, comparison/sorting, and the compositions. We further propose a novel QA model termed TAGOP, which is capable of reasoning over both tables and text. It adopts sequence tagging to extract relevant cells from the table along with relevant spans from the text to infer their semantics, and then applies symbolic reasoning over them with a set of aggregation operators to arrive at the final answer. TAGOP achieves 58.0% inF1, which is an 11.1% absolute increase over the previous best baseline model, according to our experiments on TAT-QA. But this result still lags far behind performance of expert human, i.e.90.8% in F1. It is demonstrated that our TAT-QA is very challenging and can serve as a benchmark for training and testing powerful QA models that address hybrid form data. "
  },
  {
    "key": "rw_fetaqa",
    "url": "https://aclanthology.org/2022.tacl-1.3/",
    "metadata": {
      "citation_title": [
        "FeTaQA: Free-form Table Question Answering"
      ],
      "citation_author": [
        "Linyong Nan",
        "Chiachun Hsieh",
        "Ziming Mao",
        "Xi Victoria Lin",
        "Neha Verma",
        "Rui Zhang",
        "Wojciech Kryściński",
        "Hailey Schoelkopf",
        "Riley Kong",
        "Xiangru Tang",
        "Mutethia Mutuma",
        "Ben Rosand",
        "Isabel Trindade",
        "Renusree Bandaru",
        "Jacob Cunningham",
        "Caiming Xiong",
        "Dragomir Radev"
      ],
      "citation_journal_title": [
        "Transactions of the Association for Computational Linguistics"
      ],
      "citation_volume": [
        "10"
      ],
      "citation_publication_date": [
        "2022"
      ],
      "citation_pdf_url": [
        "https://aclanthology.org/2022.tacl-1.3.pdf"
      ],
      "citation_firstpage": [
        "35"
      ],
      "citation_lastpage": [
        "49"
      ],
      "citation_doi": [
        "10.1162/tacl_a_00446"
      ]
    },
    "abstract": "Existing table question answering datasets contain abundant factual questions that primarily evaluate a QA system’s comprehension of query and tabular data. However, restricted by their short-form answers, these datasets fail to include question–answer interactions that represent more advanced and naturally occurring information needs: questions that ask for reasoning and integration of information pieces retrieved from a structured knowledge source. To complement the existing datasets and to reveal the challenging nature of the table-based question answering task, we introduce FeTaQA, a new dataset with 10K Wikipedia-based table, question, free-form answer, supporting table cells pairs. FeTaQA is collected from noteworthy descriptions of Wikipedia tables that contain information people tend to seek; generation of these descriptions requires advanced processing that humans perform on a daily basis: Understand the question and table, retrieve, integrate, infer, and conduct text planning and surface realization to generate an answer. We provide two benchmark methods for the proposed task: a pipeline method based on semantic parsing-based QA systems and an end-to-end method based on large pretrained text generation models, and show that FeTaQA poses a challenge for both methods. "
  },
  {
    "key": "rw_chartinstruct",
    "url": "https://aclanthology.org/2024.findings-acl.619/",
    "metadata": {
      "citation_title": [
        "ChartInstruct: Instruction Tuning for Chart Comprehension and Reasoning"
      ],
      "citation_author": [
        "Ahmed Masry",
        "Mehrad Shahmohammadi",
        "Md. Rizwan Parvez",
        "Enamul Hoque",
        "Shafiq Joty"
      ],
      "citation_conference_title": [
        "Findings of the Association for Computational Linguistics: ACL 2024"
      ],
      "citation_publication_date": [
        "2024/8"
      ],
      "citation_pdf_url": [
        "https://aclanthology.org/2024.findings-acl.619.pdf"
      ],
      "citation_firstpage": [
        "10387"
      ],
      "citation_lastpage": [
        "10409"
      ],
      "citation_doi": [
        "10.18653/v1/2024.findings-acl.619"
      ]
    },
    "abstract": "Charts provide visual representations of data and are widely used for analyzing information, addressing queries, and conveying insights to others. Various chart-related downstream tasks have emerged recently, such as question-answering and summarization. A common strategy to solve these tasks is to fine-tune various models originally trained on vision tasks language. However, such task-specific models are not capable of solving a wide range of chart-related tasks, constraining their real-world applicability. To overcome these challenges, we introduce ChartInsruct: a novel chart-specific vision-language Instruction-following dataset comprising 191K instructions generated with 71K charts. We then present two distinct systems for instruction tuning on such datasets: (1) an end-to-end model that connects a vision encoder for chart understanding with a LLM; and (2) a pipeline model that employs a two-step approach to extract chart data tables and input them into the LLM. In experiments on four downstream tasks, we first show the effectiveness of our model–achieving a new set of state-of-the-art results. Further evaluation shows that our instruction-tuning approach supports a wide array of real-world chart comprehension and reasoning scenarios, thereby expanding the scope and applicability of our models to new kinds of tasks. "
  },
  {
    "key": "rw_bigcharts",
    "url": "https://arxiv.org/abs/2508.09804",
    "metadata": {
      "citation_title": [
        "BigCharts-R1: Enhanced Chart Reasoning with Visual Reinforcement Finetuning"
      ],
      "citation_author": [
        "Masry, Ahmed",
        "Puri, Abhay",
        "Hashemi, Masoud",
        "Rodriguez, Juan A.",
        "Thakkar, Megh",
        "Mahajan, Khyati",
        "Yadav, Vikas",
        "Madhusudhan, Sathwik Tejaswi",
        "Piché, Alexandre",
        "Bahdanau, Dzmitry",
        "Pal, Christopher",
        "Vazquez, David",
        "Hoque, Enamul",
        "Taslakian, Perouz",
        "Rajeswar, Sai",
        "Gella, Spandana"
      ],
      "citation_date": [
        "2025/08/13"
      ],
      "citation_online_date": [
        "2025/08/13"
      ],
      "citation_pdf_url": [
        "https://arxiv.org/pdf/2508.09804"
      ],
      "citation_arxiv_id": [
        "2508.09804"
      ],
      "citation_abstract": [
        "Charts are essential to data analysis, transforming raw data into clear visual representations that support human decision-making. Although current vision-language models (VLMs) have made significant progress, they continue to struggle with chart comprehension due to training on datasets that lack diversity and real-world authenticity, or on automatically extracted underlying data tables of charts, which can contain numerous estimation errors. Furthermore, existing models only rely on supervised fine-tuning using these low-quality datasets, severely limiting their effectiveness. To address these issues, we first propose BigCharts, a dataset creation pipeline that generates visually diverse chart images by conditioning the rendering process on real-world charts sourced from multiple online platforms. Unlike purely synthetic datasets, BigCharts incorporates real-world data, ensuring authenticity and visual diversity, while still retaining accurate underlying data due to our proposed replotting process. Additionally, we introduce a comprehensive training framework that integrates supervised fine-tuning with Group Relative Policy Optimization (GRPO)-based reinforcement learning. By introducing novel reward signals specifically designed for chart reasoning, our approach enhances model robustness and generalization across diverse chart styles and domains, resulting in a state-of-the-art chart reasoning model, BigCharts-R1. Extensive experiments demonstrate that our models surpass existing methods on multiple chart question-answering benchmarks compared to even larger open-source and closed-source models."
      ]
    },
    "abstract": "\n             Abstract: Charts are essential to data analysis, transforming raw data into clear visual representations that support human decision-making. Although current vision-language models (VLMs) have made significant progress, they continue to struggle with chart comprehension due to training on datasets that lack diversity and real-world authenticity, or on automatically extracted underlying data tables of charts, which can contain numerous estimation errors. Furthermore, existing models only rely on supervised fine-tuning using these low-quality datasets, severely limiting their effectiveness. To address these issues, we first propose BigCharts, a dataset creation pipeline that generates visually diverse chart images by conditioning the rendering process on real-world charts sourced from multiple online platforms. Unlike purely synthetic datasets, BigCharts incorporates real-world data, ensuring authenticity and visual diversity, while still retaining accurate underlying data due to our proposed replotting process. Additionally, we introduce a comprehensive training framework that integrates supervised fine-tuning with Group Relative Policy Optimization (GRPO)-based reinforcement learning. By introducing novel reward signals specifically designed for chart reasoning, our approach enhances model robustness and generalization across diverse chart styles and domains, resulting in a state-of-the-art chart reasoning model, BigCharts-R1. Extensive experiments demonstrate that our models surpass existing methods on multiple chart question-answering benchmarks compared to even larger open-source and closed-source models.\n    "
  },
  {
    "key": "rw_judges",
    "url": "https://arxiv.org/abs/2505.08468",
    "metadata": {
      "citation_title": [
        "Judging the Judges: Can Large Vision-Language Models Fairly Evaluate Chart Comprehension and Reasoning?"
      ],
      "citation_author": [
        "Laskar, Md Tahmid Rahman",
        "Islam, Mohammed Saidul",
        "Mahbub, Ridwan",
        "Masry, Ahmed",
        "Rahman, Mizanur",
        "Bhuiyan, Amran",
        "Nayeem, Mir Tafseer",
        "Joty, Shafiq",
        "Hoque, Enamul",
        "Huang, Jimmy"
      ],
      "citation_date": [
        "2025/05/13"
      ],
      "citation_online_date": [
        "2025/07/07"
      ],
      "citation_pdf_url": [
        "https://arxiv.org/pdf/2505.08468"
      ],
      "citation_arxiv_id": [
        "2505.08468"
      ],
      "citation_abstract": [
        "Charts are ubiquitous as they help people understand and reason with data. Recently, various downstream tasks, such as chart question answering, chart2text, and fact-checking, have emerged. Large Vision-Language Models (LVLMs) show promise in tackling these tasks, but their evaluation is costly and time-consuming, limiting real-world deployment. While using LVLMs as judges to assess the chart comprehension capabilities of other LVLMs could streamline evaluation processes, challenges like proprietary datasets, restricted access to powerful models, and evaluation costs hinder their adoption in industrial settings. To this end, we present a comprehensive evaluation of 13 open-source LVLMs as judges for diverse chart comprehension and reasoning tasks. We design both pairwise and pointwise evaluation tasks covering criteria like factual correctness, informativeness, and relevancy. Additionally, we analyze LVLM judges based on format adherence, positional consistency, length bias, and instruction-following. We focus on cost-effective LVLMs (<10B parameters) suitable for both research and commercial use, following a standardized evaluation protocol and rubric to measure the LVLM judge's accuracy. Experimental results reveal notable variability: while some open LVLM judges achieve GPT-4-level evaluation performance (about 80% agreement with GPT-4 judgments), others struggle (below ~10% agreement). Our findings highlight that state-of-the-art open-source LVLMs can serve as cost-effective automatic evaluators for chart-related tasks, though biases such as positional preference and length bias persist."
      ]
    },
    "abstract": "\n             Abstract: Charts are ubiquitous as they help people understand and reason with data. Recently, various downstream tasks, such as chart question answering, chart2text, and fact-checking, have emerged. Large Vision-Language Models (LVLMs) show promise in tackling these tasks, but their evaluation is costly and time-consuming, limiting real-world deployment. While using LVLMs as judges to assess the chart comprehension capabilities of other LVLMs could streamline evaluation processes, challenges like proprietary datasets, restricted access to powerful models, and evaluation costs hinder their adoption in industrial settings. To this end, we present a comprehensive evaluation of 13 open-source LVLMs as judges for diverse chart comprehension and reasoning tasks. We design both pairwise and pointwise evaluation tasks covering criteria like factual correctness, informativeness, and relevancy. Additionally, we analyze LVLM judges based on format adherence, positional consistency, length bias, and instruction-following. We focus on cost-effective LVLMs (<10B parameters) suitable for both research and commercial use, following a standardized evaluation protocol and rubric to measure the LVLM judge's accuracy. Experimental results reveal notable variability: while some open LVLM judges achieve GPT-4-level evaluation performance (about 80% agreement with GPT-4 judgments), others struggle (below ~10% agreement). Our findings highlight that state-of-the-art open-source LVLMs can serve as cost-effective automatic evaluators for chart-related tasks, though biases such as positional preference and length bias persist.\n    "
  },
  {
    "key": "rw_xgqa",
    "url": "https://aclanthology.org/2022.findings-acl.196/",
    "metadata": {
      "citation_title": [
        "xGQA: Cross-Lingual Visual Question Answering"
      ],
      "citation_author": [
        "Jonas Pfeiffer",
        "Gregor Geigle",
        "Aishwarya Kamath",
        "Jan-Martin O. Steitz",
        "Stefan Roth",
        "Ivan Vulić",
        "Iryna Gurevych"
      ],
      "citation_conference_title": [
        "Findings of the Association for Computational Linguistics: ACL 2022"
      ],
      "citation_publication_date": [
        "2022/5"
      ],
      "citation_pdf_url": [
        "https://aclanthology.org/2022.findings-acl.196.pdf"
      ],
      "citation_firstpage": [
        "2497"
      ],
      "citation_lastpage": [
        "2511"
      ],
      "citation_doi": [
        "10.18653/v1/2022.findings-acl.196"
      ]
    },
    "abstract": "Recent advances in multimodal vision and language modeling have predominantly focused on the English language, mostly due to the lack of multilingual multimodal datasets to steer modeling efforts. In this work, we address this gap and provide xGQA, a new multilingual evaluation benchmark for the visual question answering task. We extend the established English GQA dataset to 7 typologically diverse languages, enabling us to detect and explore crucial challenges in cross-lingual visual question answering. We further propose new adapter-based approaches to adapt multimodal transformer-based models to become multilingual, and—vice versa—multilingual models to become multimodal. Our proposed methods outperform current state-of-the-art multilingual multimodal models (e.g., M3P) in zero-shot cross-lingual settings, but the accuracy remains low across the board; a performance drop of around 38 accuracy points in target languages showcases the difficulty of zero-shot cross-lingual transfer for this task. Our results suggest that simple cross-lingual transfer of multimodal models yields latent multilingual multimodal misalignment, calling for more sophisticated methods for vision and multilingual language modeling. "
  },
  {
    "key": "rw_maxm",
    "url": "https://aclanthology.org/2023.findings-emnlp.176/",
    "metadata": {
      "citation_title": [
        "MaXM: Towards Multilingual Visual Question Answering"
      ],
      "citation_author": [
        "Soravit Changpinyo",
        "Linting Xue",
        "Michal Yarom",
        "Ashish Thapliyal",
        "Idan Szpektor",
        "Julien Amelot",
        "Xi Chen",
        "Radu Soricut"
      ],
      "citation_conference_title": [
        "Findings of the Association for Computational Linguistics: EMNLP 2023"
      ],
      "citation_publication_date": [
        "2023/12"
      ],
      "citation_pdf_url": [
        "https://aclanthology.org/2023.findings-emnlp.176.pdf"
      ],
      "citation_firstpage": [
        "2667"
      ],
      "citation_lastpage": [
        "2682"
      ],
      "citation_doi": [
        "10.18653/v1/2023.findings-emnlp.176"
      ]
    },
    "abstract": "Visual Question Answering (VQA) has been primarily studied through the lens of the English language. Yet, tackling VQA in other languages in the same manner would require a considerable amount of resources. In this paper, we propose scalable solutions to multilingual visual question answering (mVQA), on both data and modeling fronts. We first propose a translation-based framework to mVQA data generation that requires much less human annotation efforts than the conventional approach of directly collection questions and answers. Then, we apply our framework to the multilingual captions in the Crossmodal-3600 dataset and develop an efficient annotation protocol to create MaXM, a test-only VQA benchmark in 7 diverse languages. Finally, we develop a simple, lightweight, and effective approach as well as benchmark state-of-the-art English and multilingual VQA models. We hope that our benchmark encourages further research on mVQA. "
  },
  {
    "key": "rw_cvqa",
    "url": "https://arxiv.org/abs/2406.05967",
    "metadata": {
      "citation_title": [
        "CVQA: Culturally-diverse Multilingual Visual Question Answering Benchmark"
      ],
      "citation_author": [
        "Romero, David",
        "Lyu, Chenyang",
        "Wibowo, Haryo Akbarianto",
        "Lynn, Teresa",
        "Hamed, Injy",
        "Kishore, Aditya Nanda",
        "Mandal, Aishik",
        "Dragonetti, Alina",
        "Abzaliev, Artem",
        "Tonja, Atnafu Lambebo",
        "Balcha, Bontu Fufa",
        "Whitehouse, Chenxi",
        "Salamea, Christian",
        "Velasco, Dan John",
        "Adelani, David Ifeoluwa",
        "Meur, David Le",
        "Villa-Cueva, Emilio",
        "Koto, Fajri",
        "Farooqui, Fauzan",
        "Belcavello, Frederico",
        "Batnasan, Ganzorig",
        "Vallejo, Gisela",
        "Caulfield, Grainne",
        "Ivetta, Guido",
        "Song, Haiyue",
        "Ademtew, Henok Biadglign",
        "Maina, Hernán",
        "Lovenia, Holy",
        "Azime, Israel Abebe",
        "Cruz, Jan Christian Blaise",
        "Gala, Jay",
        "Geng, Jiahui",
        "Ortiz-Barajas, Jesus-German",
        "Baek, Jinheon",
        "Dunstan, Jocelyn",
        "Alemany, Laura Alonso",
        "Nagasinghe, Kumaranage Ravindu Yasas",
        "Benotti, Luciana",
        "D'Haro, Luis Fernando",
        "Viridiano, Marcelo",
        "Estecha-Garitagoitia, Marcos",
        "Cabrera, Maria Camila Buitrago",
        "Rodríguez-Cantelar, Mario",
        "Jouitteau, Mélanie",
        "Mihaylov, Mihail",
        "Imam, Mohamed Fazli Mohamed",
        "Adilazuarda, Muhammad Farid",
        "Gochoo, Munkhjargal",
        "Otgonbold, Munkh-Erdene",
        "Etori, Naome",
        "Niyomugisha, Olivier",
        "Silva, Paula Mónica",
        "Chitale, Pranjal",
        "Dabre, Raj",
        "Chevi, Rendi",
        "Zhang, Ruochen",
        "Diandaru, Ryandito",
        "Cahyawijaya, Samuel",
        "Góngora, Santiago",
        "Jeong, Soyeong",
        "Purkayastha, Sukannya",
        "Kuribayashi, Tatsuki",
        "Clifford, Teresa",
        "Jayakumar, Thanmay",
        "Torrent, Tiago Timponi",
        "Ehsan, Toqeer",
        "Araujo, Vladimir",
        "Kementchedjhieva, Yova",
        "Burzo, Zara",
        "Lim, Zheng Wei",
        "Yong, Zheng Xin",
        "Ignat, Oana",
        "Nwatu, Joan",
        "Mihalcea, Rada",
        "Solorio, Thamar",
        "Aji, Alham Fikri"
      ],
      "citation_date": [
        "2024/06/10"
      ],
      "citation_online_date": [
        "2024/11/04"
      ],
      "citation_pdf_url": [
        "https://arxiv.org/pdf/2406.05967"
      ],
      "citation_arxiv_id": [
        "2406.05967"
      ],
      "citation_abstract": [
        "Visual Question Answering (VQA) is an important task in multimodal AI, and it is often used to test the ability of vision-language models to understand and reason on knowledge present in both visual and textual data. However, most of the current VQA models use datasets that are primarily focused on English and a few major world languages, with images that are typically Western-centric. While recent efforts have tried to increase the number of languages covered on VQA datasets, they still lack diversity in low-resource languages. More importantly, although these datasets often extend their linguistic range via translation or some other approaches, they usually keep images the same, resulting in narrow cultural representation. To address these limitations, we construct CVQA, a new Culturally-diverse multilingual Visual Question Answering benchmark, designed to cover a rich set of languages and cultures, where we engage native speakers and cultural experts in the data collection process. As a result, CVQA includes culturally-driven images and questions from across 30 countries on four continents, covering 31 languages with 13 scripts, providing a total of 10k questions. We then benchmark several Multimodal Large Language Models (MLLMs) on CVQA, and show that the dataset is challenging for the current state-of-the-art models. This benchmark can serve as a probing evaluation suite for assessing the cultural capability and bias of multimodal models and hopefully encourage more research efforts toward increasing cultural awareness and linguistic diversity in this field."
      ]
    },
    "abstract": "\n             Abstract: Visual Question Answering (VQA) is an important task in multimodal AI, and it is often used to test the ability of vision-language models to understand and reason on knowledge present in both visual and textual data. However, most of the current VQA models use datasets that are primarily focused on English and a few major world languages, with images that are typically Western-centric. While recent efforts have tried to increase the number of languages covered on VQA datasets, they still lack diversity in low-resource languages. More importantly, although these datasets often extend their linguistic range via translation or some other approaches, they usually keep images the same, resulting in narrow cultural representation. To address these limitations, we construct CVQA, a new Culturally-diverse multilingual Visual Question Answering benchmark, designed to cover a rich set of languages and cultures, where we engage native speakers and cultural experts in the data collection process. As a result, CVQA includes culturally-driven images and questions from across 30 countries on four continents, covering 31 languages with 13 scripts, providing a total of 10k questions. We then benchmark several Multimodal Large Language Models (MLLMs) on CVQA, and show that the dataset is challenging for the current state-of-the-art models. This benchmark can serve as a probing evaluation suite for assessing the cultural capability and bias of multimodal models and hopefully encourage more research efforts toward increasing cultural awareness and linguistic diversity in this field.\n    "
  },
  {
    "key": "rw_multitat",
    "url": "https://aclanthology.org/2025.findings-emnlp.33/",
    "metadata": {
      "citation_title": [
        "MULTITAT: Benchmarking Multilingual Table-and-Text Question Answering"
      ],
      "citation_author": [
        "Xuanliang Zhang",
        "Dingzirui Wang",
        "Keyan Xu",
        "Qingfu Zhu",
        "Wanxiang Che (车万翔)"
      ],
      "citation_conference_title": [
        "Findings of the Association for Computational Linguistics: EMNLP 2025"
      ],
      "citation_publication_date": [
        "2025/11"
      ],
      "citation_pdf_url": [
        "https://aclanthology.org/2025.findings-emnlp.33.pdf"
      ],
      "citation_firstpage": [
        "626"
      ],
      "citation_lastpage": [
        "647"
      ],
      "citation_doi": [
        "10.18653/v1/2025.findings-emnlp.33"
      ]
    },
    "abstract": "Question answering on the hybrid context of tables and text (TATQA) is a critical task, with broad applications in data-intensive domains. However, existing TATQA datasets are limited to English, leading to several drawbacks: (i) They overlook the challenges of multilingual TAT-QA and cannot assess model performance in the multilingual setting. (ii) They do not reflect real-world multilingual scenarios where tables and texts frequently appear in non-English languages. To address the limitations, we propose the first multilingual TATQA dataset (MULTITAT). Specifically, we sample data from 3 mainstream TATQA datasets and translate it into 10 diverse languages. To align the model TATQA capabilities in English with other languages, we develop a baseline, Ours. Experimental results reveal that the performance on non-English data in MULTITAT drops by an average of 19.4% compared to English, proving the necessity of MULTITAT. We further analyze the reasons for this performance gap. Furthermore, Ours outperforms other baselines by an average of 3.3, demonstrating its effectiveness. "
  },
  {
    "key": "rw_m3tqa",
    "url": "https://aclanthology.org/2026.findings-acl.1134/",
    "metadata": {
      "citation_title": [
        "M3TQA: Massively Multilingual Multitask Table Question Answering"
      ],
      "citation_author": [
        "Daixin Shu",
        "Jian Yang",
        "Zhenhe Wu",
        "Xianjie Wu",
        "Xianfu Cheng",
        "Guan Xiangyuan",
        "Yanghai Wang",
        "Pengfei Wu",
        "Tingyang Yang",
        "Hualei Zhu",
        "Wei Zhang",
        "Ge Zhang",
        "Jiaheng Liu",
        "Zhoujun Li"
      ],
      "citation_conference_title": [
        "Findings of the Association for Computational Linguistics: ACL 2026"
      ],
      "citation_publication_date": [
        "2026/7"
      ],
      "citation_pdf_url": [
        "https://aclanthology.org/2026.findings-acl.1134.pdf"
      ],
      "citation_firstpage": [
        "22578"
      ],
      "citation_lastpage": [
        "22602"
      ],
      "citation_doi": [
        "10.18653/v1/2026.findings-acl.1134"
      ]
    },
    "abstract": "Tabular data is a fundamental component of real-world information systems. However, existing multilingual table benchmarks suffer from geolinguistic imbalance - overrepresenting certain languages and lacking sufficient scale for rigorous cross-lingual analysis. To address these limitations, we introduce M3TQA, which is a comprehensive framework for massively multilingual multitask table question answering, including subsequent datasets M3TQA-BENCH and M3TQA-INSTRUCT, featuring tables expanded to 97 languages from Chinese and English sources. M3TQA-BENCH includes 6,606 professionally annotated question-answering pairs across four tasks designed to evaluate nuanced table reasoning capabilities. Additionally, we synthesized the training set M3TQA-INSTRUCT in 97 languages using Large Language Model (LLM). Experiments on state-of-the-art LLMs reveal critical insights into cross-lingual generalization, demonstrating that synthetically generated, unannotated training data can significantly boost performance, particularly for low-resource languages. M3TQA establishes a new standard for multilingual table understanding, providing both a challenging evaluation platform and a scalable methodology for future research. "
  },
  {
    "key": "rw_memelens",
    "url": "https://arxiv.org/abs/2601.12539",
    "metadata": {
      "citation_title": [
        "MemeLens: Multilingual Multitask VLMs for Memes"
      ],
      "citation_author": [
        "Shahroor, Ali Ezzat",
        "Kmainasi, Mohamed Bayan",
        "Hasnat, Abul",
        "Dimitrov, Dimitar",
        "Martino, Giovanni Da San",
        "Nakov, Preslav",
        "Alam, Firoj"
      ],
      "citation_date": [
        "2026/01/18"
      ],
      "citation_online_date": [
        "2026/09/18"
      ],
      "citation_pdf_url": [
        "https://arxiv.org/pdf/2601.12539"
      ],
      "citation_arxiv_id": [
        "2601.12539"
      ],
      "citation_abstract": [
        "Memes are a dominant medium for online communication and manipulation because meaning emerges from interactions between embedded text, imagery, and cultural context. Existing meme research is distributed across tasks (e.g., \\textit{hate, misogyny, propaganda, sentiment, humour}) and languages, which limits cross-domain generalization. To address this gap, we propose \\textsc{MemeLens}, a unified multilingual, multitask explanation-enhanced Vision-Language Model (VLM) for meme understanding. We consolidate $38$ public meme datasets, filter and map dataset-specific labels into a shared taxonomy of $20$ tasks spanning harm, targets, figurative/pragmatic intent, and affect. We present a comprehensive empirical analysis across modeling paradigms, task categories, and datasets. Our findings suggest that robust meme understanding requires multimodal training, varies substantially across semantic categories, and remains sensitive to over-specialization when models are fine-tuned on individual datasets rather than trained in a unified setting. We make the experimental resources (https://github.com/MohamedBayan/MemeLens), model (https://huggingface.co/QCRI/MemeLens-VLM) and datasets (https://huggingface.co/datasets/QCRI/MemeLens) publicly available to the community."
      ]
    },
    "abstract": "\n             Abstract: Memes are a dominant medium for online communication and manipulation because meaning emerges from interactions between embedded text, imagery, and cultural context. Existing meme research is distributed across tasks (e.g., \\textit{hate, misogyny, propaganda, sentiment, humour}) and languages, which limits cross-domain generalization. To address this gap, we propose \\textsc{MemeLens}, a unified multilingual, multitask explanation-enhanced Vision-Language Model (VLM) for meme understanding. We consolidate $38$ public meme datasets, filter and map dataset-specific labels into a shared taxonomy of $20$ tasks spanning harm, targets, figurative/pragmatic intent, and affect. We present a comprehensive empirical analysis across modeling paradigms, task categories, and datasets. Our findings suggest that robust meme understanding requires multimodal training, varies substantially across semantic categories, and remains sensitive to over-specialization when models are fine-tuned on individual datasets rather than trained in a unified setting. We make the experimental resources ( this https URL ), model ( this https URL ) and datasets ( this https URL ) publicly available to the community.\n    "
  },
  {
    "key": "rw_indotab",
    "url": "https://arxiv.org/abs/2604.11970",
    "metadata": {
      "citation_title": [
        "INDOTABVQA: A Benchmark for Cross-Lingual Table Understanding in Bahasa Indonesia Documents"
      ],
      "citation_author": [
        "Gautam, Somraj",
        "Dravichi, Anathapindika",
        "Harit, Gaurav"
      ],
      "citation_date": [
        "2026/04/13"
      ],
      "citation_online_date": [
        "2026/04/13"
      ],
      "citation_pdf_url": [
        "https://arxiv.org/pdf/2604.11970"
      ],
      "citation_arxiv_id": [
        "2604.11970"
      ],
      "citation_abstract": [
        "We introduce INDOTABVQA, a benchmark for evaluating cross-lingual Table Visual Question Answering (VQA) on real-world document images in Bahasa Indonesia. The dataset comprises 1,593 document images across three visual styles (bordered, borderless, and colorful) with one or more than one tables, and 1,593 question-answer sets in four languages: Bahasa Indonesia, English, Hindi, and Arabic. This enables evaluation of Vision-Language Models (VLMs) in both monolingual (Bahasa documents with Bahasa questions) and cross-lingual settings (Bahasa documents with questions in other languages). We benchmark leading open-source VLMs (Qwen2.5-VL, Gemma-3, LLaMA-3.2) and GPT-4o and reveal substantial performance gaps, particularly on structurally complex tables and in low-resource languages. Fine-tuning a compact 3B and LoRA-finetuned 7B model on our dataset yields 11.6% and 17.8% improvements in accuracy. Providing explicit table region coordinates as additional input further improves performance by 4-7%, demonstrating the value of Spatial priors for table-based reasoning. Our findings underscore the importance of language-diverse, domain-specific datasets and demonstrate that targeted fine-tuning can significantly enhance VLM performance on specialized document understanding tasks. INDOTABVQA provides a valuable resource for advancing research in cross-lingual, structure-aware document understanding, especially in underrepresented regions of the world. Full dataset can be accessed in huggingface at: https://huggingface.co/datasets/NusaBharat/INDOTABVQA}"
      ]
    },
    "abstract": "\n             Abstract: We introduce INDOTABVQA, a benchmark for evaluating cross-lingual Table Visual Question Answering (VQA) on real-world document images in Bahasa Indonesia. The dataset comprises 1,593 document images across three visual styles (bordered, borderless, and colorful) with one or more than one tables, and 1,593 question-answer sets in four languages: Bahasa Indonesia, English, Hindi, and Arabic. This enables evaluation of Vision-Language Models (VLMs) in both monolingual (Bahasa documents with Bahasa questions) and cross-lingual settings (Bahasa documents with questions in other languages). We benchmark leading open-source VLMs (Qwen2.5-VL, Gemma-3, LLaMA-3.2) and GPT-4o and reveal substantial performance gaps, particularly on structurally complex tables and in low-resource languages. Fine-tuning a compact 3B and LoRA-finetuned 7B model on our dataset yields 11.6% and 17.8% improvements in accuracy. Providing explicit table region coordinates as additional input further improves performance by 4-7%, demonstrating the value of Spatial priors for table-based reasoning. Our findings underscore the importance of language-diverse, domain-specific datasets and demonstrate that targeted fine-tuning can significantly enhance VLM performance on specialized document understanding tasks. INDOTABVQA provides a valuable resource for advancing research in cross-lingual, structure-aware document understanding, especially in underrepresented regions of the world. Full dataset can be accessed in huggingface at:  this https URL }\n    "
  },
  {
    "key": "rw_tablelora",
    "url": "https://arxiv.org/abs/2503.04396",
    "metadata": {
      "citation_title": [
        "TableLoRA: Low-rank Adaptation on Table Structure Understanding for Large Language Models"
      ],
      "citation_author": [
        "He, Xinyi",
        "Liu, Yihao",
        "Zhou, Mengyu",
        "He, Yeye",
        "Dong, Haoyu",
        "Han, Shi",
        "Yuan, Zejian",
        "Zhang, Dongmei"
      ],
      "citation_date": [
        "2025/03/06"
      ],
      "citation_online_date": [
        "2025/06/27"
      ],
      "citation_pdf_url": [
        "https://arxiv.org/pdf/2503.04396"
      ],
      "citation_arxiv_id": [
        "2503.04396"
      ],
      "citation_abstract": [
        "Tabular data are crucial in many fields and their understanding by large language models (LLMs) under high parameter efficiency paradigm is important. However, directly applying parameter-efficient fine-tuning (PEFT) techniques to tabular tasks presents significant challenges, particularly in terms of better table serialization and the representation of two-dimensional structured information within a one-dimensional sequence. To address this, we propose TableLoRA, a module designed to improve LLMs' understanding of table structure during PEFT. It incorporates special tokens for serializing tables with special token encoder and uses 2D LoRA to encode low-rank information on cell positions. Experiments on four tabular-related datasets demonstrate that TableLoRA consistently outperforms vanilla LoRA and surpasses various table encoding methods tested in control experiments. These findings reveal that TableLoRA, as a table-specific LoRA, enhances the ability of LLMs to process tabular data effectively, especially in low-parameter settings, demonstrating its potential as a robust solution for handling table-related tasks."
      ]
    },
    "abstract": "\n             Abstract: Tabular data are crucial in many fields and their understanding by large language models (LLMs) under high parameter efficiency paradigm is important. However, directly applying parameter-efficient fine-tuning (PEFT) techniques to tabular tasks presents significant challenges, particularly in terms of better table serialization and the representation of two-dimensional structured information within a one-dimensional sequence. To address this, we propose TableLoRA, a module designed to improve LLMs' understanding of table structure during PEFT. It incorporates special tokens for serializing tables with special token encoder and uses 2D LoRA to encode low-rank information on cell positions. Experiments on four tabular-related datasets demonstrate that TableLoRA consistently outperforms vanilla LoRA and surpasses various table encoding methods tested in control experiments. These findings reveal that TableLoRA, as a table-specific LoRA, enhances the ability of LLMs to process tabular data effectively, especially in low-parameter settings, demonstrating its potential as a robust solution for handling table-related tasks.\n    "
  },
  {
    "key": "rw_modora",
    "url": "https://arxiv.org/abs/2602.23061",
    "metadata": {
      "citation_title": [
        "MoDora: Tree-Based Semi-Structured Document Analysis System"
      ],
      "citation_author": [
        "Xu, Bangrui",
        "Yao, Qihang",
        "Tang, Zirui",
        "Zhou, Xuanhe",
        "He, Yeye",
        "Yu, Shihan",
        "Xu, Qianqian",
        "Wang, Bin",
        "Li, Guoliang",
        "He, Conghui",
        "Wu, Fan"
      ],
      "citation_date": [
        "2026/02/26"
      ],
      "citation_online_date": [
        "2026/04/14"
      ],
      "citation_pdf_url": [
        "https://arxiv.org/pdf/2602.23061"
      ],
      "citation_arxiv_id": [
        "2602.23061"
      ],
      "citation_abstract": [
        "Semi-structured documents integrate diverse interleaved data elements (e.g., tables, charts, hierarchical paragraphs) arranged in various and often irregular layouts. These documents are widely observed across domains and account for a large portion of real-world data. However, existing methods struggle to support natural language question answering over these documents due to three main technical challenges: (1) The elements extracted by techniques like OCR are often fragmented and stripped of their original semantic context, making them inadequate for analysis. (2) Existing approaches lack effective representations to capture hierarchical structures within documents (e.g., associating tables with nested chapter titles) and to preserve layout-specific distinctions (e.g., differentiating sidebars from main content). (3) Answering questions often requires retrieving and aligning relevant information scattered across multiple regions or pages, such as linking a descriptive paragraph to table cells located elsewhere in the document. To address these issues, we propose MoDora, an LLM-powered system for semi-structured document analysis. First, we adopt a local-alignment aggregation strategy to convert OCR-parsed elements into layout-aware components, and conduct type-specific information extraction for components with hierarchical titles or non-text elements. Second, we design the Component-Correlation Tree (CCTree) to hierarchically organize components, explicitly modeling inter-component relations and layout distinctions through a bottom-up cascade summarization process. Finally, we propose a question-type-aware retrieval strategy that supports (1) layout-based grid partitioning for location-based retrieval and (2) LLM-guided pruning for semantic-based retrieval. Experiments show MoDora outperforms baselines by 5.97%-61.07% in accuracy. The code is at https://github.com/weAIDB/MoDora."
      ]
    },
    "abstract": "\n             Abstract: Semi-structured documents integrate diverse interleaved data elements (e.g., tables, charts, hierarchical paragraphs) arranged in various and often irregular layouts. These documents are widely observed across domains and account for a large portion of real-world data. However, existing methods struggle to support natural language question answering over these documents due to three main technical challenges: (1) The elements extracted by techniques like OCR are often fragmented and stripped of their original semantic context, making them inadequate for analysis. (2) Existing approaches lack effective representations to capture hierarchical structures within documents (e.g., associating tables with nested chapter titles) and to preserve layout-specific distinctions (e.g., differentiating sidebars from main content). (3) Answering questions often requires retrieving and aligning relevant information scattered across multiple regions or pages, such as linking a descriptive paragraph to table cells located elsewhere in the document.\n To address these issues, we propose MoDora, an LLM-powered system for semi-structured document analysis. First, we adopt a local-alignment aggregation strategy to convert OCR-parsed elements into layout-aware components, and conduct type-specific information extraction for components with hierarchical titles or non-text elements. Second, we design the Component-Correlation Tree (CCTree) to hierarchically organize components, explicitly modeling inter-component relations and layout distinctions through a bottom-up cascade summarization process. Finally, we propose a question-type-aware retrieval strategy that supports (1) layout-based grid partitioning for location-based retrieval and (2) LLM-guided pruning for semantic-based retrieval. Experiments show MoDora outperforms baselines by 5.97%-61.07% in accuracy. The code is at  this https URL .\n    "
  }
]
